Monocular 3D Multi-Person Pose Estimation by Integrating Top-Down and Bottom-Up Networks

In monocular video 3D multi-person pose estimation, inter-person occlusion and close interactions can cause human detection to be erroneous and human-joints grouping to be unreliable. Existing top-down methods rely on human detection and thus suffer from these problems. Existing bottom-up methods do not use human detection, but they process all persons at once at the same scale, causing them to be sensitive to multiple-persons scale variations. To address these challenges, we propose the integration of top-down and bottom-up approaches to exploit their strengths. Our top-down network estimates human joints from all persons instead of one in an image patch, making it robust to possible erroneous bounding boxes. Our bottom-up network incorporates human-detection based normalized heatmaps, allowing the network to be more robust in handling scale variations. Finally, the estimated 3D poses from the top-down and bottom-up networks are fed into our integration network for final 3D poses. Besides the integration of top-down and bottom-up networks, unlike existing pose discriminators that are designed solely for single person, and consequently cannot assess natural inter-person interactions, we propose a two-person pose discriminator that enforces natural two-person interactions. Lastly, we also apply a semi-supervised method to overcome the 3D ground-truth data scarcity. Our quantitative and qualitative evaluations show the effectiveness of our method compared to the state-of-the-art baselines.

==> major_modifications.txt <==


Majorly revised items are listed here for camera-ready version.

- fig. 1 caption update (do we have a better example?)

- loss function for heatmap ID-tag explanation before Equ. 3

- Table 1. Ablation study: add two more baselines
-- discussion is not added, right?

- 2D overlay results (Fig. 6)

- Failure cases (Fig. 7)

- removed the GCN part and cite our AAAI'21 paper - done

- removed heatmaps visualization images (old Fig. 3) - done

- deleted and replaced the top-down explanation in introduction section where our top-down network is inaccurately described. See line 135 to 140 in tex file. - done

=== places that can be shrunk to save space

- Table 6 there are a lot of methods listed in original category, can remove some of them and only keep the recent methods. - done
